A note on a resampling procedure for estimating the density at a given quantile

In this paper we refine the procedure proposed by Lin et al. (2015) to estimate the density at a given quantile based on a resampling method. The approach consists on generating multiple samples of the zero-mean Gaussian variable from which a least square estimator is constructed. The main advantage of the proposed method is that it provides an estimation directly at the quantile of interest, thus achieving the parametric rate of convergence. In this study, we investigate the critical role of the variance of the sampled Gaussians on the accuracy of the estimation. We provide theoretical guarantees on this variance that ensure the consistency of the estimator, and we propose a gridsearch algorithm for automatic variance selection in practical applications. We demonstrate the performance of the proposed estimator in simulations and compare the results with those obtained using kernel density estimator.

==> data_abs_diff.txt <==
"x" "y"
0.1 0.471711197753012
0.15 0.493614056276889
0.2 0.507433579803238
0.25 0.498465796625119
0.3 0.472650876048751
0.35 0.438705954335953
0.4 0.419271545356785
0.45 0.401870122976977
0.5 0.38441116085947
0.55 0.364967569300616
0.6 0.344813793734634
0.65 0.31691242668237
0.7 0.304739064510985
0.75 0.282753462987735
0.8 0.27838341555898
0.85 0.266095858409316
0.9 0.241715272608129
0.95 0.234667179557308
1 0.225422336378942
1.05 0.206171255563424
1.1 0.201011794823572
1.15 0.192686440171067
1.2 0.191894410340698
1.25 0.166238233970017
1.3 0.163145189565861
1.35 0.157503773090025
1.4 0.15256542005681
1.45 0.122527771232806
1.5 0.113191015445709
1.55 0.125901933251269
1.6 0.110694998254963
1.65 0.119938505362117
1.7 0.105897274919348
1.75 0.110330027710924
1.8 0.0946799103256349
1.85 0.0944559873046532
1.9 0.0623812403381521
1.95 0.0958086040384133
2 0.0745962514702182
2.05 0.0946642222383729
2.1 0.0581277126386919
2.15 0.0766373690499538
2.2 0.0449687691579053
2.25 0.0523017170037322
2.3 0.0509255299245648
2.35 0.0275187462063939
2.4 0.0621882718561205
2.45 0.0474073108788705
2.5 0.0680704874975108
2.55 0.048097720202039
2.6 0.0579972102995748
2.65 0.00133411900722313
2.7 0.0329952811610236
2.75 0.0323652350414266
2.8 0.0236083992236636
2.85 0.0297075617063166
2.9 0.0178813117467331
2.95 0.0468653468427501
3 0.00908601619424654
3.05 0.0223912478849811
3.1 0.0281798747533651
3.15 0.0385219267060132
3.2 0.0277086782164431
3.25 0.0122334362880315
3.3 0.045830735145548
3.35 0.0365984023615727
3.4 0.0321151362401542
3.45 0.0324902393373337
3.5 0.00884292608936044
3.55 0.0492589602696415
3.6 0.0437408321436282
3.65 0.0301991091277086
3.7 0.0474344778383288
3.75 0.0452172336946981
3.8 0.0515769156820679
3.85 0.0457037770644558
3.9 0.0443520555066486
3.95 0.0510338732305844
4 0.0527054563244087
4.05 0.032964829932762
4.1 0.0505259080178424
4.15 0.0651397040451355
4.2 0.0487309402657199
4.25 0.0498619257252103
4.3 0.0569395692202946
4.35 0.0402210964999329
4.4 0.0660234030159226
4.45 0.0807010896935916
4.5 0.0681323675916782
4.55 0.0745394623233652
4.6 0.093832391172602
4.65 0.076749022270586
4.7 0.0499177664267386
4.75 0.0796628128526399
4.8 0.0812376689142446
4.85 0.0781581840087103
4.9 0.0695997660245252
4.95 0.0725015442982551
5 0.096438023876887
5.05 0.0886477710930875
5.1 0.0909930663556645
5.15 0.0804988282312576
5.2 0.116775018987922
5.25 0.111253046938015
5.3 0.0915582819833151
5.35 0.109538137594204
5.4 0.0858123680689115
5.45 0.112807345096484
5.5 0.132098919105613
5.55 0.106348867406011
5.6 0.118597469560072
5.65 0.120287116196504
5.7 0.119795276478884
5.75 0.135788295183825
5.8 0.125001981681861
5.85 0.137782836025907
5.9 0.130717803252256
5.95 0.130037118768237
6 0.130754269458548
6.05 0.149343368183332
6.1 0.149037555895029
6.15 0.141836515014801
6.2 0.158019530176202
6.25 0.143865396034888
6.3 0.164473898107914
6.35 0.173151113931398
6.4 0.168701013034431
6.45 0.180342509505732
6.5 0.161936918141551
6.55 0.167081861951458
6.6 0.17077944066926
6.65 0.181429063810299
6.7 0.170579004338896
6.75 0.168209498834928
6.8 0.172740683343072
6.85 0.188056650422977
6.9 0.193972331305493
6.95 0.192539487363311
7 0.19816139208242
7.05 0.198153205978452
7.1 0.201334397688729
7.15 0.19943555998759
7.2 0.196611078804679
7.25 0.204005655643975
7.3 0.200429034336448
7.35 0.182472609601979
7.4 0.193494232605423
7.45 0.206659102015549
7.5 0.222742275547244
7.55 0.222741918852125
7.6 0.22326881963823
7.65 0.217014269503449
7.7 0.216891699889681
7.75 0.191133429752185
7.8 0.252302829844016
7.85 0.243140873380115
7.9 0.233331210862388
7.95 0.238054740916136
8 0.227694037695204
8.05 0.247367247066659
8.1 0.221151695931446
8.15 0.230937044101147
8.2 0.220565200268398
8.25 0.255166497778043
8.3 0.237847354392515
8.35 0.251842435921094
8.4 0.235408981888381
8.45 0.249191675653085
8.5 0.253173992161213
8.55 0.2558730148285
8.6 0.254257584929101
8.65 0.270280843154734
8.7 0.256678444228695
8.75 0.27245995006209
8.8 0.257358442156189
8.85 0.261266290446835
8.9 0.268442524310518
8.95 0.259649433953272
9 0.267017487681045
9.05 0.279783819704275
9.1 0.285855258730167
9.15 0.276056505130166
9.2 0.265380613491967
9.25 0.294139699571787
9.3 0.272328623237443
9.35 0.28983899942249
9.4 0.278378053320255
9.45 0.288836629744813
9.5 0.290752469944345
9.55 0.273845520229615
9.6 0.296534249417234
9.65 0.305779721297914
9.7 0.295407940469274
9.75 0.295224108169229
9.8 0.288285365154288
9.85 0.308790545537405
9.9 0.299709519564953
9.95 0.312967335754841
10 0.297483140100024


==> data_f_sigmas.txt <==
"x" "y"
0.1 0.278288802246988
0.15 0.256385943723111
0.2 0.242566420196762
0.25 0.251534203374881
0.3 0.277349123951249
0.35 0.311294045664047
0.4 0.330728454643215
0.45 0.348129877023023
0.5 0.36558883914053
0.55 0.385032430699384
0.6 0.405186206265366
0.65 0.43308757331763
0.7 0.445260935489015
0.75 0.467246537012265
0.8 0.47161658444102
0.85 0.483904141590684
0.9 0.508284727391871
0.95 0.515332820442692
1 0.524577663621058
1.05 0.543828744436576
1.1 0.548988205176428
1.15 0.557313559828933
1.2 0.558105589659302
1.25 0.583761766029983
1.3 0.586854810434139
1.35 0.592496226909975
1.4 0.59743457994319
1.45 0.627472228767194
1.5 0.636808984554291
1.55 0.624098066748731
1.6 0.639305001745037
1.65 0.630061494637883
1.7 0.644102725080652
1.75 0.639669972289076
1.8 0.655320089674365
1.85 0.655544012695347
1.9 0.687618759661848
1.95 0.654191395961587
2 0.675403748529782
2.05 0.655335777761627
2.1 0.691872287361308
2.15 0.673362630950046
2.2 0.705031230842095
2.25 0.697698282996268
2.3 0.699074470075435
2.35 0.722481253793606
2.4 0.687811728143879
2.45 0.702592689121129
2.5 0.681929512502489
2.55 0.701902279797961
2.6 0.692002789700425
2.65 0.748665880992777
2.7 0.717004718838976
2.75 0.717634764958573
2.8 0.726391600776336
2.85 0.720292438293683
2.9 0.732118688253267
2.95 0.70313465315725
3 0.740913983805753
3.05 0.727608752115019
3.1 0.721820125246635
3.15 0.711478073293987
3.2 0.722291321783557
3.25 0.737766563711968
3.3 0.704169264854452
3.35 0.713401597638427
3.4 0.717884863759846
3.45 0.717509760662666
3.5 0.74115707391064
3.55 0.700741039730359
3.6 0.706259167856372
3.65 0.719800890872291
3.7 0.702565522161671
3.75 0.704782766305302
3.8 0.698423084317932
3.85 0.704296222935544
3.9 0.705647944493351
3.95 0.698966126769416
4 0.697294543675591
4.05 0.717035170067238
4.1 0.699474091982158
4.15 0.684860295954865
4.2 0.70126905973428
4.25 0.70013807427479
4.3 0.693060430779705
4.35 0.709778903500067
4.4 0.683976596984077
4.45 0.669298910306408
4.5 0.681867632408322
4.55 0.675460537676635
4.6 0.656167608827398
4.65 0.673250977729414
4.7 0.700082233573261
4.75 0.67033718714736
4.8 0.668762331085755
4.85 0.67184181599129
4.9 0.680400233975475
4.95 0.677498455701745
5 0.653561976123113
5.05 0.661352228906912
5.1 0.659006933644335
5.15 0.669501171768742
5.2 0.633224981012078
5.25 0.638746953061985
5.3 0.658441718016685
5.35 0.640461862405796
5.4 0.664187631931089
5.45 0.637192654903516
5.5 0.617901080894387
5.55 0.643651132593989
5.6 0.631402530439928
5.65 0.629712883803496
5.7 0.630204723521116
5.75 0.614211704816175
5.8 0.624998018318139
5.85 0.612217163974093
5.9 0.619282196747744
5.95 0.619962881231763
6 0.619245730541452
6.05 0.600656631816668
6.1 0.600962444104971
6.15 0.608163484985199
6.2 0.591980469823798
6.25 0.606134603965112
6.3 0.585526101892086
6.35 0.576848886068602
6.4 0.581298986965569
6.45 0.569657490494268
6.5 0.588063081858449
6.55 0.582918138048542
6.6 0.57922055933074
6.65 0.568570936189701
6.7 0.579420995661104
6.75 0.581790501165072
6.8 0.577259316656928
6.85 0.561943349577023
6.9 0.556027668694507
6.95 0.557460512636689
7 0.55183860791758
7.05 0.551846794021548
7.1 0.548665602311271
7.15 0.55056444001241
7.2 0.553388921195321
7.25 0.545994344356025
7.3 0.549570965663552
7.35 0.567527390398021
7.4 0.556505767394577
7.45 0.543340897984451
7.5 0.527257724452756
7.55 0.527258081147875
7.6 0.52673118036177
7.65 0.532985730496551
7.7 0.533108300110319
7.75 0.558866570247815
7.8 0.497697170155984
7.85 0.506859126619885
7.9 0.516668789137612
7.95 0.511945259083864
8 0.522305962304796
8.05 0.502632752933341
8.1 0.528848304068554
8.15 0.519062955898853
8.2 0.529434799731602
8.25 0.494833502221957
8.3 0.512152645607485
8.35 0.498157564078906
8.4 0.514591018111619
8.45 0.500808324346915
8.5 0.496826007838787
8.55 0.4941269851715
8.6 0.495742415070899
8.65 0.479719156845266
8.7 0.493321555771305
8.75 0.47754004993791
8.8 0.492641557843811
8.85 0.488733709553165
8.9 0.481557475689482
8.95 0.490350566046728
9 0.482982512318955
9.05 0.470216180295725
9.1 0.464144741269833
9.15 0.473943494869834
9.2 0.484619386508033
9.25 0.455860300428213
9.3 0.477671376762557
9.35 0.46016100057751
9.4 0.471621946679745
9.45 0.461163370255187
9.5 0.459247530055655
9.55 0.476154479770385
9.6 0.453465750582766
9.65 0.444220278702086
9.7 0.454592059530726
9.75 0.454775891830771
9.8 0.461714634845712
9.85 0.441209454462595
9.9 0.450290480435047
9.95 0.437032664245159
10 0.452516859899976


==> data_n1000.txt <==
"x" "y"
0.1 0.0800613401646681
0.2 0.0559546471028304
0.3 0.0226082701591512
0.4 0.024410050593583
0.5 0.0154669773389016
0.6 0.010904819593127
0.7 0.0125050897220936
0.8 0.0108022922594689
0.9 0.00934808701285859
1 0.00566549035334651
1.1 0.00752076873408509
1.2 0.00528562882357861
1.3 0.00523826964630605
1.4 0.00606737583546986
1.5 0.00488242968307276
1.6 0.00430285592947767
1.7 0.00441468961297741
1.8 0.00391550507841114
1.9 0.00375687405717737
2 0.00420983983247861
2.1 0.00357841212379738
2.2 0.00306606018369891
2.3 0.00327306583095926
2.4 0.00263804979862781
2.5 0.00260619537520575
2.6 0.00273936540033423
2.7 0.00345605961455417
2.8 0.00338897708085729
2.9 0.0031761347918573
3 0.00199710518612186
3.1 0.00230104718692705
3.2 0.00257339845375108
3.3 0.0020131706911348
3.4 0.00235318137051618
3.5 0.00269074518287568
3.6 0.00251854180660334
3.7 0.00276127659748989
3.8 0.00254024877374059
3.9 0.00191009233373085
4 0.00192307046619837
4.1 0.00274966265286779
4.2 0.0021727595461728
4.3 0.00250105065814696
4.4 0.0024156402015541
4.5 0.00175044642282284
4.6 0.00187353662152062
4.7 0.00274547044241063
4.8 0.00217799212274974
4.9 0.00244702864801593
5 0.00202677384627279
5.1 0.00213412949860962
5.2 0.00151752384950422
5.3 0.00172322078520877
5.4 0.00198060989716919
5.5 0.00164362556894251
5.6 0.00181047685519746
5.7 0.00231102537266212
5.8 0.00146257718162706
5.9 0.00197406991183871
6 0.00147989902650665
6.1 0.00141516519076611
6.2 0.00176970214718211
6.3 0.00176693640234809
6.4 0.00168461217418533
6.5 0.00158400162675518
6.6 0.00134494439594166
6.7 0.00154530574100071
6.8 0.00123173411000104
6.9 0.00147654723166756
7 0.00090324752830703
7.1 0.00118351153486116
7.2 0.000954394875441199
7.3 0.000888153194030509
7.4 0.0011268180267119
7.5 0.000708422900428534
7.6 0.000856802278533746
7.7 0.000916484562740763
7.8 0.000664222172277106
7.9 0.000657025721022414
8 0.000697361368001704
8.1 0.000615714487543009
8.2 0.000756182587741611
8.3 0.000666850346537439
8.4 0.000857674968157782
8.5 0.000800477713034601
8.6 0.000911320394268778
8.7 0.000569849575905121
8.8 0.0008158759543959
8.9 0.00108963766305574
9 0.001165508885992
9.1 0.00118237057695741
9.2 0.00137837595747792
9.3 0.00131242985658711
9.4 0.00149090339077505
9.5 0.00143618030743944
9.6 0.00215281435428814
9.7 0.00208327227372651
9.8 0.00193604808364675
9.9 0.00201102486610968
10 0.00249366534419149
10.1 0.00293925749378062
10.2 0.00310143062528629
10.3 0.00355703477164904
10.4 0.00386998384354499
10.5 0.00388721874287541
10.6 0.00403425488609198
10.7 0.00437486134469669
10.8 0.00433838374088062
10.9 0.00470246997037834
11 0.00562371502943556
11.1 0.00578658182711687
11.2 0.00654783951138897
11.3 0.00661631076135497
11.4 0.00652251193144491
11.5 0.00750582799210751
11.6 0.00731644603488852
11.7 0.00849140187172141
11.8 0.00831281640396681
11.9 0.00885970761041339
12 0.00909610048029976
12.1 0.0101197932154884
12.2 0.0102854967212631
12.3 0.0113499376328399
12.4 0.0112435744097958
12.5 0.0123120646988013
12.6 0.0126239558076831
12.7 0.0127877216112067
12.8 0.0133534803185943
12.9 0.0141450450266388
13 0.0143306601848762
13.1 0.0150929652199527
13.2 0.0160338014398252
13.3 0.0156774405959457
13.4 0.0172208250900298
13.5 0.0178214406425558
13.6 0.0185177657262783
13.7 0.019068423945995
13.8 0.0192879771988832
13.9 0.0204597416676696
14 0.0206583571871235
14.1 0.0215382569417603
14.2 0.021680408113748
14.3 0.0229302285252036
14.4 0.0235049570757478
14.5 0.0243232508969464
14.6 0.0249128489174544
14.7 0.0262162648377586
14.8 0.0269157734615351
14.9 0.0270344985617106
15 0.027701298103794


==> data_n200.txt <==
"x" "y"
0.1 0.263152047191891
0.2 0.103803941903632
0.3 0.066724008931369
0.4 0.0481252564053976
0.5 0.0353140676072792
0.6 0.0308724267395431
0.7 0.0288516821048918
0.8 0.0279144689710818
0.9 0.0147777304976866
1 0.0156878392358325
1.1 0.0152335234786724
1.2 0.0159475307486778
1.3 0.0119197144458326
1.4 0.0129397807189448
1.5 0.0100896402400833
1.6 0.0148821031822813
1.7 0.0115031005635138
1.8 0.00958447725550557
1.9 0.0107847474458172
2 0.0114712452274318
2.1 0.00958935262548853
2.2 0.00818226881392777
2.3 0.0104429375684086
2.4 0.00992251706020578
2.5 0.0065701076963417
2.6 0.00773950269482838
2.7 0.00796531007443622
2.8 0.00713272189042566
2.9 0.0055725086236306
3 0.00517493711261157
3.1 0.00558097184120034
3.2 0.00610556628009732
3.3 0.00395240846764399
3.4 0.00386293611772273
3.5 0.00387023413783603
3.6 0.00406205403744165
3.7 0.00304550204055856
3.8 0.00278664738432438
3.9 0.00325671590923866
4 0.00324465823669735
4.1 0.00292248923499812
4.2 0.00274992964654769
4.3 0.00444636611842561
4.4 0.00382432197681919
4.5 0.00418796942624335
4.6 0.00474985782874887
4.7 0.00492482846393058
4.8 0.00560398454742988
4.9 0.00619430543266693
5 0.00704651334173833
5.1 0.00673544094512872
5.2 0.00782845710562998
5.3 0.00925195295272302
5.4 0.0100026013470726
5.5 0.0113748378821131
5.6 0.0132656365007648
5.7 0.0124754855273063
5.8 0.0152845204742425
5.9 0.0170507472218054
6 0.0173529206919428
6.1 0.0190834476369353
6.2 0.0217208234475767
6.3 0.0238963629599658
6.4 0.0234577674486291
6.5 0.0248224786819984
6.6 0.0262337753357157
6.7 0.0288104955826855
6.8 0.0309024811208935
6.9 0.0320696399474282
7 0.0327520805018028
7.1 0.0347911051879885
7.2 0.0376438631086242
7.3 0.0386172396955436
7.4 0.0408976526183059
7.5 0.0420363701161465
7.6 0.0434316508086724
7.7 0.0464783649392854
7.8 0.0462217748754275
7.9 0.0499668884145721
8 0.0520792185768586
8.1 0.0536700570383163
8.2 0.05573336328455
8.3 0.0564312163847783
8.4 0.0578034081868592
8.5 0.0604937544303806
8.6 0.0625788394422697
8.7 0.06388122228355
8.8 0.0668779216046476
8.9 0.0691512706795844
9 0.0706157618324987
9.1 0.0727528553128991
9.2 0.0741795919382689
9.3 0.0758838323238875
9.4 0.0786150700785165
9.5 0.0797242950718516
9.6 0.0825522490081573
9.7 0.0842182640921362
9.8 0.0872720305030755
9.9 0.0877635649507903
10 0.0890433549394287
10.1 0.0919374139115265
10.2 0.0935549950237016
10.3 0.0959495719602943
10.4 0.0981802120158939
10.5 0.0993095810999673
10.6 0.102151135181638
10.7 0.104329147823291
10.8 0.105200425981673
10.9 0.107112822348283
11 0.109193250190096
11.1 0.110114509765057
11.2 0.112235323264506
11.3 0.113693372091537
11.4 0.115673225773343
11.5 0.118816800985002
11.6 0.120784640895035
11.7 0.123090092430166
11.8 0.123935283399761
11.9 0.12498220658901
12 0.127102293567937
12.1 0.130498187981835
12.2 0.130358893168278
12.3 0.132412368325427
12.4 0.134711802063349
12.5 0.134790571271645
12.6 0.138485737382903
12.7 0.138937491187061
12.8 0.141818929972619
12.9 0.141773939575705
13 0.145055355129783
13.1 0.146544646316279
13.2 0.147658797573049
13.3 0.149717454999874
13.4 0.151524096575053
13.5 0.153435214517336
13.6 0.154738277431184
13.7 0.156780328793441
13.8 0.158067394803788
13.9 0.159504156974141
14 0.160465904142195
14.1 0.162490982177219
14.2 0.164302335808253
14.3 0.166908408716924
14.4 0.167722977374433
14.5 0.169243069334635
14.6 0.169387679840861
14.7 0.172336704400891
14.8 0.174755854984952
14.9 0.175281240817301
15 0.177311697056058


==> data_n50.txt <==
"x" "y"
0.1 0.790791194314914
0.2 0.27277924234249
0.3 0.140621117069724
0.4 0.124369644523053
0.5 0.0945828443170564
0.6 0.0535775897528393
0.7 0.0530288427372953
0.8 0.0581190674164183
0.9 0.0384813898112683
1 0.0317751671425851
1.1 0.0338419155200946
1.2 0.0396861086540726
1.3 0.0298628556081559
1.4 0.0266797768691038
1.5 0.0270257033967889
1.6 0.0176509812521313
1.7 0.0117073261343852
1.8 0.0143635246592613
1.9 0.0103295019954824
2 0.0120567403251292
2.1 0.00909622665838325
2.2 0.00775677959210879
2.3 0.00794858251864046
2.4 0.007776580400182
2.5 0.00936262473948139
2.6 0.0110140580197404
2.7 0.014370149689227
2.8 0.0137768784564669
2.9 0.0153610826995346
3 0.0207350242047919
3.1 0.0231128353282173
3.2 0.0260799854349008
3.3 0.0304775076862692
3.4 0.0284738528704336
3.5 0.0350317859613131
3.6 0.0379720091743941
3.7 0.0418860395316541
3.8 0.0444082847154916
3.9 0.0472310471571895
4 0.0508999532645549
4.1 0.0554674579139184
4.2 0.0591009454515363
4.3 0.0648031426616852
4.4 0.0696587445374962
4.5 0.0713555631586564
4.6 0.0735489217545963
4.7 0.0789126106810964
4.8 0.0821486592257209
4.9 0.0883097580211144
5 0.0899204874463203
5.1 0.0938975619282745
5.2 0.0987784074775072
5.3 0.101239551500355
5.4 0.101963288003002
5.5 0.110089753551054
5.6 0.113730286772091
5.7 0.116740473346587
5.8 0.120867240029914
5.9 0.121099917407405
6 0.127519045227521
6.1 0.129559417683794
6.2 0.132245280302376
6.3 0.137845928812838
6.4 0.141137020155897
6.5 0.14480836415126
6.6 0.14820776437062
6.7 0.1531597298056
6.8 0.154154764606593
6.9 0.158665976617761
7 0.160275029966872
7.1 0.163364869832149
7.2 0.168400165419649
7.3 0.171655336797183
7.4 0.172049339705748
7.5 0.177881916918014
7.6 0.179311443369695
7.7 0.182489801582986
7.8 0.184702561749673
7.9 0.188000880872612
8 0.191514616620815
8.1 0.194722482907427
8.2 0.196169402227915
8.3 0.198887990461342
8.4 0.201845376350524
8.5 0.205404444494945
8.6 0.207513235515047
8.7 0.210370498278384
8.8 0.213016745253541
8.9 0.216037428708202
9 0.217954909974924
9.1 0.221027988592396
9.2 0.222442723575237
9.3 0.224789248128969
9.4 0.227729083098019
9.5 0.230051712357104
9.6 0.2332565832399
9.7 0.234265080723161
9.8 0.23720905179313
9.9 0.238251029367509
10 0.241946278250887
10.1 0.24323261915119
10.2 0.246341866001503
10.3 0.247500749633143
10.4 0.250144248941171
10.5 0.251459620168701
10.6 0.25379889004812
10.7 0.255755076968566
10.8 0.258115781050624
10.9 0.259676387354633
11 0.260945932227164
11.1 0.263945516566024
11.2 0.266311012731684
11.3 0.267800855897699
11.4 0.269612960199205
11.5 0.269984912470979
11.6 0.273694564942371
11.7 0.274739890879169
11.8 0.277506049283949
11.9 0.278899369156945
12 0.279767419978673
12.1 0.281803544143474
12.2 0.285173727934498
12.3 0.286178965875145
12.4 0.28699994906812
12.5 0.288662535827181
12.6 0.290946291753167
12.7 0.292372731171847
12.8 0.293501535473945
12.9 0.295800960179019
13 0.297742663815536
13.1 0.29801056811389
13.2 0.300246748210672
13.3 0.301436111811087
13.4 0.302997269486644
13.5 0.30471143932934
13.6 0.305881821152027
13.7 0.306793075886493
13.8 0.308806857957349
13.9 0.310451395852216
14 0.311933591639214
14.1 0.313204108339857
14.2 0.314238598357446
14.3 0.315740258703504
14.4 0.317620241119119
14.5 0.318072000312187
14.6 0.320133034266049
14.7 0.321924733526186
14.8 0.322676869697387
14.9 0.323699723445512
15 0.324724497383325

